Grundy Distinguishes Treewidth from Pathwidth

Structural graph parameters, such as treewidth, pathwidth, and clique-width, are a central topic of study in parameterized complexity. A main aim of research in this area is to understand the "price of generality" of these widths: as we transition from more restrictive to more general notions, which are the problems that see their complexity status deteriorate from fixed-parameter tractable to intractable? This type of question is by now very well-studied, but, somewhat strikingly, the algorithmic frontier between the two (arguably) most central width notions, treewidth and pathwidth, is still not understood: currently, no natural graph problem is known to be W-hard for one but FPT for the other. Indeed, a surprising development of the last few years has been the observation that for many of the most paradigmatic problems, their complexities for the two parameters actually coincide exactly, despite the fact that treewidth is a much more general parameter. It would thus appear that the extra generality of treewidth over pathwidth often comes "for free". Our main contribution in this paper is to uncover the first natural example where this generality comes with a high price. We consider Grundy Coloring, a variation of coloring where one seeks to calculate the worst possible coloring that could be assigned to a graph by a greedy First-Fit algorithm. We show that this well-studied problem is FPT parameterized by pathwidth; however, it becomes significantly harder (W[1]-hard) when parameterized by treewidth. Furthermore, we show that Grundy Coloring makes a second complexity jump for more general widths, as it becomes para-NP-hard for clique-width. Hence, Grundy Coloring nicely captures the complexity trade-offs between the three most well-studied parameters. Completing the picture, we show that Grundy Coloring is FPT parameterized by modular-width.

==> response.txt <==
We thank the two reviewers for their careful evaluation of our paper and their
remarks. We have revised our paper, trying to take all their suggestions into
account. Our responses to individual comments are below.


Referee 1 (Remarks to the Author): 


> I have one larger question: On pg7 ln268 you mention that the intermediate
> problem (the one with the prescribed set and color) is W[1]-hard also for
> pathwidth, and you refer to Lemma 3.10. However, that lemma shows only that
> $G'$ has bounded pw, but for the hardness, you used $G'$ (Lemma 3.6), which
> is $G'$ with a bunch of binomial trees (and those have unbounded pw). Maybe I
> missed some explanation somewhere. 

We have rewritten this paragraph to clarify what we meant.

> In the para-NP-hardness part, please state the result formally with a
> specific constant $c_0$ such that your reduction shows NP-hardness for every
> $c\ge c_0$. Perhaps you can even compute constant $c_0$ explicitly as the
> analysis of cliquewidht of your reduction is quite simple. 

We have now calculated a specific upper bound on the clique-width of our
construction.

>I would like to mention one problem which might be another candidate for tw/pw
>parameterized distinction: Packing coloring (with the unbounded number of
>colors). It was shown (Kim et al., IPL 2018) that the packing coloring is FPT
>parameterized by clique size for unit interval graphs (and also parameterized
>by treedepth). On the other hand, the problem is known to be NP-complete even
>for trees (Fiala \& Golovaach, DAM 2010). I suggest mentioning this problem in
>the extensive list of related results and/or in the conclusions. 

We added a reference to this problem in the conclusions.


Minor comments: 

-- pg1 ln36: Make this sentence sounds milder, e.g., two of the most widely
studied\ldots 

Rephrased.

-- pg1 $\dagger$, missing bracket. 

Fixed.

-- pg3 ln103: Perhaps you can mention also the other formulation of the problem
(informally) before this line. 

Done.

-- pg4 ln163: Add larger break or subsection. 

Done.

-- pg7 ln300: Add missing case $j=1$. 

Fixed.

-- pg17 ln743: typo: verticex 

Fixed.

-- pg17 ln770: fix: ``has nd at most $w$ twin classes.' 

Fixed.

-- pg19 ln829: Complicated sentence to understand. Perhaps define $\ge$ first and break the sentence into a few easier sentences. 

Rephrased.

-- pg21 ln934: fix: ``is completely unchages.' 

Fixed.


Referee 2 (Remarks to the Author): 


* p4, l154: add "parametrized" after W[1]-hard 

Fixed.

* p6, Definition of Grundy coloring: The definition should be written more
* precisely, it is rather a maximum over all possible orderings V of the
* minimum k such that there is a k-Grundy coloring for the ordering V 

We think the Definition 2.1 is already formal enough. Furthermore, though we
agree that Definition 2.2 takes the maximum over all orderings, it does not
then take the minimum k; rather, once we fix an ordering, k is also fixed,
since we just apply First-Fit to this ordering.

* throughout the paper, the symbol \forall is used on places, where a longer written "for each" would be more appropriate (but this is only a minor remark) 

This is a matter of taste, but we think that \forall is a bit more concise.

* I strongly suggest using $\ell$ instead simple $l$ in the whole paper. 

Again, this is a matter of taste, but we fell that $l$ is not a problematic letter.

* p10, Claim 3.7: The statement should definitely be more formal 

Rephrased.

* p10, Claim 3.8: That -> They 

Fixed.

* p11, l474: typo in treewidth 

Fixed.

* there are more typos, please run a spellchecker 

Done.

* p13, Lemma 3.13: The is no description of G,G' in Lemma 3.6. Please refrain
* from these references and define G,G' properly.  

The statement of Lemma 3.6 mentions explicitly two graphs named G,G'. We are
referring to these graphs.

* p16, l683: Lemma 5.3 -> Proof 

Fixed.

* References: Spelling of some names in TeX is wrong, namely: 
Erd\H os Dvo\v r\'ak Masa\v r\'ik Ne\v set\v ril and there may be more that I'm
not aware of

Fixed. 


